Practical Algorithms for Finding Extremal Sets

The minimal sets within a collection of sets are defined as the ones which do not have a proper subset within the collection, and the maximal sets are the ones which do not have a proper superset within the collection. Identifying extremal sets is a fundamental problem with a wide-range of applications in SAT solvers, data-mining and social network analysis. In this paper, we present two novel improvements of the high-quality extremal set identification algorithm, \textit{AMS-Lex}, described by Bayardo and Panda. The first technique uses memoization to improve the execution time of the single-threaded variant of the AMS-Lex, whilst our second improvement uses parallel programming methods. In a subset of the presented experiments our memoized algorithm executes more than $400$ times faster than the highly efficient publicly available implementation of AMS-Lex. Moreover, we show that our modified algorithm's speedup is not bounded above by a constant and that it increases as the length of the common prefixes in successive input \textit{itemsets} increases. We provide experimental results using both real-world and synthetic data sets, and show our multi-threaded variant algorithm out-performing AMS-Lex by $3$ to $6$ times. We find that on synthetic input datasets when executed using $16$ CPU cores of a $32$-core machine, our multi-threaded program executes about as fast as the state of the art parallel GPU-based program using an NVIDIA GTX 580 graphics processing unit.

==> Graphs/Range/100000/M/100.txt <==
0.0	0.0842519977126
0.1	0.104918132909
0.2	0.137546897679
0.3	0.2161989721
0.4	0.466717128725
0.5	0.899438322181
0.6	1.81998712614
0.7	2.83235960264
0.8	3.97766560419
0.9	5.60912081034
0.95	6.34477857224


==> Graphs/Range/100000/M/120.txt <==
0.0	0.0869237381743
0.1	0.101373823239
0.2	0.137923172558
0.3	0.242528046842
0.4	0.443563278028
0.5	1.00890329389
0.6	1.73655059757
0.7	2.78668337524
0.8	3.98722351871
0.9	5.55929041016
0.95	6.58806355588


==> Graphs/Range/100000/M/140.txt <==
0.0	0.0803380387583
0.1	0.0886048128582
0.2	0.127389452811
0.3	0.229752260848
0.4	0.410113583336
0.5	0.882507585488
0.6	1.75847162118
0.7	2.80458300705
0.8	3.94213618357
0.9	5.45416122227
0.95	6.79325993502


==> Graphs/Range/100000/M/40.txt <==
0.0	0.164341199584
0.1	0.170044832171
0.2	0.24402300759
0.3	0.319690758064
0.4	0.905139923665
0.5	1.19364114545
0.6	2.09394748371
0.7	3.22949689848
0.8	4.04298402369
0.9	4.5748036145
0.95	4.48999492833


==> Graphs/Range/100000/M/60.txt <==
0.0	0.108640858963
0.1	0.119497813295
0.2	0.215959333105
0.3	0.283872040562
0.4	0.599435078274
0.5	1.17444456582
0.6	1.94222687486
0.7	2.89399424279
0.8	4.01620362823
0.9	5.25673181249
0.95	5.35363776688


==> Graphs/Range/100000/M/80.txt <==
0.0	0.0896574500439
0.1	0.105143605557
0.2	0.137747870298
0.3	0.226919476722
0.4	0.479450925899
0.5	0.955630725702
0.6	1.89810717022
0.7	2.85370901
0.8	3.84690764239
0.9	5.68217801982
0.95	6.00700513167


==> Graphs/Range/1000000/M/100.txt <==
0.0	0.0650872153047
0.1	0.0934551632606
0.2	0.103613641863
0.3	0.184940603265
0.4	0.435624893246
0.5	0.987317695621
0.6	2.22364262043
0.7	3.46572543582
0.8	4.82169566999
0.9	6.8314699949
0.95	7.551366835


==> Graphs/Range/1000000/M/120.txt <==
0.0	0.054819058891
0.1	0.0662222756416
0.2	0.102571458199
0.3	0.191191519153
0.4	0.39288690545
0.5	1.0523144177
0.6	2.17239950722
0.7	3.39913980178
0.8	4.66067450863
0.9	6.95892093765
0.95	7.86723466027


==> Graphs/Range/1000000/M/140.txt <==
0.0	0.0528535267395
0.1	0.0620497849585
0.2	0.0990546637473
0.3	0.186896034995
0.4	0.387535880183
0.5	1.0073522819
0.6	2.16746582185
0.7	3.38432898134
0.8	4.82460607766
0.9	6.86103433017
0.95	8.05243347552


==> Graphs/Range/1000000/M/40.txt <==
0.0	0.197885947529
0.1	0.234736272711
0.2	0.236810636931
0.3	0.683148087988
0.4	1.05817939381
0.5	1.69458053862
0.6	2.48940095013
0.7	3.83726722256
0.8	4.72941603707
0.9	5.32071954033
0.95	5.02418627914


==> Graphs/Range/1000000/M/60.txt <==
0.0	0.0868812038213
0.1	0.114437415983
0.2	0.160631437336
0.3	0.23831518642
0.4	0.578152991227
0.5	1.26007634309
0.6	2.36881584035
0.7	3.60177320047
0.8	4.94675487675
0.9	6.27180724568
0.95	6.20322579103


==> Graphs/Range/1000000/M/80.txt <==
0.0	0.0740114140279
0.1	0.0770599057804
0.2	0.109060900182
0.3	0.217699367325
0.4	0.445185243472
0.5	1.12791619849
0.6	2.08509724266
0.7	3.49993887595
0.8	5.00375697964
0.9	6.77254572733
0.95	6.98409325356


==> Graphs/Range/500000/M/100.txt <==
0.0	0.0676967411555
0.1	0.0748055979775
0.2	0.125365665167
0.3	0.199667081339
0.4	0.444087728741
0.5	1.11342938684
0.6	2.092728276
0.7	3.16823511391
0.8	4.5110933289
0.9	6.53925307511
0.95	7.20670911004


==> Graphs/Range/500000/M/120.txt <==
0.0	0.0609626275829
0.1	0.0860718625483
0.2	0.114810067229
0.3	0.217457999842
0.4	0.382607902024
0.5	1.08108625109
0.6	1.98592784889
0.7	3.24334375858
0.8	4.52745251458
0.9	6.56158421286
0.95	7.40936726868


==> Graphs/Range/500000/M/140.txt <==
0.0	0.065218635101
0.1	0.0766850923433
0.2	0.0988676107506
0.3	0.184447991761
0.4	0.419342428127
0.5	1.02622555276
0.6	1.96206470775
0.7	3.16458735811
0.8	4.44199811877
0.9	6.41645725608
0.95	7.68891385869


==> Graphs/Range/500000/M/40.txt <==
0.0	0.23371138834
0.1	0.243206952865
0.2	0.318552419191
0.3	0.41258360737
0.4	0.726164741663
0.5	1.80626316701
0.6	2.52812263629
0.7	3.76384268724
0.8	4.70327365674
0.9	5.04764806602
0.95	5.10498302708


==> Graphs/Range/500000/M/60.txt <==
0.0	0.0683111988127
0.1	0.102356275975
0.2	0.198247540387
0.3	0.391307075026
0.4	0.663933956808
0.5	1.27732222276
0.6	2.25726861295
0.7	3.22037241005
0.8	4.89851569851
0.9	5.94726482786
0.95	5.76523401679


==> Graphs/Range/500000/M/80.txt <==
0.0	0.0729420337406
0.1	0.0948275860358
0.2	0.126452080247
0.3	0.232040631013
0.4	0.668240094585
0.5	1.23170087556
0.6	2.25047728026
0.7	3.27571613646
0.8	4.54573289583
0.9	6.45304590237
0.95	6.66854031462


==> Graphs/RealWorld/DBLP/DBLP.txt <==
0	AMS-Lex	1.90786
1	Memoized	1.85271
2	P=4	0.6476
3	P=8	0.657532
4	P=16	0.507733
5	P=32	1.40885


==> Graphs/RealWorld/Pubmed/Data.txt <==
0	AMS-Lex	199.511
1	Memoized	198.419
2	P=4	60.1249
3	P=8	36.4045
4	P=16	28.0998
5	P=32	63.4354


==> Graphs/RealWorld/Pubmed/Pubmed.txt <==
0	AMS-Lex	199.511
1	Memoized	198.419
2	P=4	60.1249
3	P=8	36.4045
4	P=16	28.0998
5	P=32	63.4354


==> Graphs/RealWorld/SortingNetworks/9_4/Data.txt <==
0	AMS-Lex	735.543
1	Memoized	181.128
2	P=4	207.95
3	P=8	153.914
4	P=16	139.61
5	P=32	443.377


==> Graphs/RealWorld/SortingNetworks/9_5/Data.txt <==
0	AMS-Lex	1769.7
1	Memoized	598.352
2	P=4	477.234
3	P=8	338.839
4	P=16	299.426
5	P=32	916.943


==> Graphs/Result_Count/100000/100.txt <==
0.2	97.2430981115
0.5	65.5383785405
0.6	65.1646636189
0.8	22.1154346489
0.9	3.64690073843


==> Graphs/Result_Count/100000/120.txt <==
0.3	115.652210329
0.4	122.714589239
0.7	61.5128163042
0.9	7.14662355604
1.0	1.55295201247


==> Graphs/Result_Count/100000/140.txt <==
0.4	137.915833006
0.5	141.706917233
0.7	57.9469114101
0.8	56.654355195
0.9	13.3349090266
1.0	1.76146894457


==> Graphs/Result_Count/100000/40.txt <==
0.0	33.7095123946
0.1	22.1528577821
0.2	3.95236162281
0.3	4.98677066033
0.4	2.94564330642
0.5	2.33876786629
0.6	1.90166043244


==> Graphs/Result_Count/100000/60.txt <==
0.0	51.4700487257
0.1	51.456801725
0.2	40.1286344654
0.4	22.0886207064
0.5	21.714131825
0.6	10.2049833752
0.7	5.59508328633
0.8	2.80384624099
0.9	1.72036054414


==> Graphs/Result_Count/100000/80.txt <==
0.1	77.1559102046
0.3	59.9137312081
0.4	68.5970076095
0.7	20.1258606161
0.8	15.3567474368
0.9	2.66150449907


==> Graphs/Result_Count/1000000/100.txt <==
0.1	281.057096646
0.3	179.849668052
0.4	196.893364696
0.8	48.1872563595
0.9	4.18904346039


==> Graphs/Result_Count/1000000/120.txt <==
0.2	361.317887325
0.6	200.851302485
0.9	8.39343205629


==> Graphs/Result_Count/1000000/140.txt <==
0.3	408.338104296
0.7	187.823615208
0.9	13.8319749328
1.0	1.4506563096


==> Graphs/Result_Count/1000000/40.txt <==
0.0	39.467772076
0.1	1.30530153727
0.2	6.72012286869


==> Graphs/Result_Count/1000000/60.txt <==
0.0	90.5456452383
0.1	127.971338191
0.3	52.162633308
0.4	1.15222954657
0.5	11.5226641086
0.6	10.3537609105
0.7	2.09116110089
0.8	2.37540362186


==> Graphs/Result_Count/1000000/80.txt <==
0.0	180.771545057
0.2	176.020934543
0.5	53.203737425
0.6	55.0354327349
0.7	21.3599296858
0.8	11.4907233676
0.9	2.31587406899


==> Graphs/Result_Count/500000/100.txt <==
0.1	209.133173937
0.5	144.879939397
0.8	37.2237229089
0.9	3.60393826321


==> Graphs/Result_Count/500000/120.txt <==
0.2	253.948221324
0.6	145.890987837
0.9	7.77496240429
1.0	1.30063168399


==> Graphs/Result_Count/500000/140.txt <==
0.3	307.756387758
0.7	153.769996591
0.8	121.19636139
0.9	11.5293599037
1.0	1.32425533974


==> Graphs/Result_Count/500000/40.txt <==
0.0	32.4422241465
0.1	15.0623470502
0.2	5.17090470247
0.3	2.32171076172


==> Graphs/Result_Count/500000/60.txt <==
0.0	60.682580003
0.1	88.2706345854
0.2	1.08831481065
0.3	44.6444367393
0.4	46.5002569412
0.6	8.97012609615
0.7	3.46023995199
0.8	1.86915486425
0.9	2.03046239539


==> Graphs/Result_Count/500000/80.txt <==
0.0	118.94419868
0.1	155.587929998
0.3	135.362883309
0.7	37.0962359494
0.8	15.7943310912
0.9	2.88813355543


==> Graphs/Runtime/100000/M/100.txt <==
0.0	0.23363220004
0.1	0.293030537321
0.2	0.348611483685
0.3	0.490925956896
0.4	0.755524730101
0.5	1.20970597876
0.6	2.17067348853
0.7	3.25420836939
0.8	4.46000557773
0.9	6.0314126137
0.95	6.59799367565


==> Graphs/Runtime/100000/M/120.txt <==
0.0	0.243104626131
0.1	0.290944294833
0.2	0.352859087568
0.3	0.508277699354
0.4	0.755965042915
0.5	1.28400560941
0.6	2.06392020981
0.7	3.18188469157
0.8	4.41370276959
0.9	5.94328670719
0.95	6.88966343036


==> Graphs/Runtime/100000/M/140.txt <==
0.0	0.206036996569
0.1	0.270848786286
0.2	0.341315633071
0.3	0.491644732588
0.4	0.702406202686
0.5	1.17791991002
0.6	2.07538330747
0.7	3.17802367774
0.8	4.36836128058
0.9	5.84503453832
0.95	7.12144168558


==> Graphs/Runtime/100000/M/40.txt <==
0.0	0.361307450883
0.1	0.329113358451
0.2	0.436163511925
0.3	0.563903640974
0.4	1.20218163263
0.5	1.56416497221
0.6	2.48899096316
0.7	3.62699359274
0.8	4.46961398171
0.9	5.01774041045
0.95	5.1504883427


==> Graphs/Runtime/100000/M/60.txt <==
0.0	0.287182024162
0.1	0.29814324814
0.2	0.457449558335
0.3	0.559544868787
0.4	0.906186039145
0.5	1.50454160998
0.6	2.30519381555
0.7	3.32662926396
0.8	4.44822321215
0.9	5.40950755701
0.95	5.71266626708


==> Graphs/Runtime/100000/M/80.txt <==
0.0	0.260340493031
0.1	0.250982775313
0.2	0.352696974373
0.3	0.477943458509
0.4	0.792125925794
0.5	1.26741081322
0.6	2.24958121151
0.7	3.32275891856
0.8	4.32980410533
0.9	6.03895298393
0.95	6.27493917626


==> Graphs/Runtime/100000/MT_16/100.txt <==
0.0	3.17459259486
0.1	3.37535712258
0.2	3.47925963038
0.3	3.55113843335
0.4	3.37705060366
0.5	3.26492417153
0.6	3.08587847889
0.7	2.87718846618
0.8	2.53267217504
0.9	2.29995501884
0.95	2.00805812249


==> Graphs/Runtime/100000/MT_16/120.txt <==
0.0	3.45463012426
0.1	3.49429629726
0.2	3.49300950079
0.3	3.55080772418
0.4	3.44970201099
0.5	3.26003153668
0.6	3.19855333488
0.7	2.89297308603
0.8	2.65679222796
0.9	2.19528369638
0.95	2.06427737188


==> Graphs/Runtime/100000/MT_16/140.txt <==
0.0	3.32874225431
0.1	3.27962960257
0.2	3.5521409191
0.3	3.46522728012
0.4	3.44393574387
0.5	3.33501209107
0.6	3.18865726619
0.7	2.9581629345
0.8	2.72295609651
0.9	2.32386676327
0.95	2.15950916242


==> Graphs/Runtime/100000/MT_16/40.txt <==
0.0	2.66281786019
0.1	2.60628867168
0.2	2.69684731033
0.3	2.78278303578
0.4	2.760191415
0.5	2.69221840818
0.6	2.48894494193
0.7	2.4780601734
0.8	2.44320000463
0.9	2.33580670649
0.95	2.43715409918


==> Graphs/Runtime/100000/MT_16/60.txt <==
0.0	3.00709433292
0.1	3.14476940158
0.2	3.07404577589
0.3	3.21144810616
0.4	3.06580415337
0.5	2.98261649797
0.6	2.89654803199
0.7	2.54598388142
0.8	2.40865680207
0.9	2.22270962123
0.95	2.2158607645


==> Graphs/Runtime/100000/MT_16/80.txt <==
0.0	3.43606606177
0.1	3.26957478689
0.2	3.39541780361
0.3	3.30928709496
0.4	3.15717690083
0.5	3.2188568793
0.6	2.98423983913
0.7	2.69624900742
0.8	2.47160813045
0.9	2.20624384224
0.95	2.10117714444


==> Graphs/Runtime/100000/MT_32/100.txt <==
0.0	1.16113498865
0.1	1.20419972517
0.2	1.1846439589
0.3	1.20843844667
0.4	1.13881653092
0.5	1.13490662944
0.6	1.06935763713
0.7	1.0073187596
0.8	0.936231492645
0.9	0.872177826595
0.95	0.792890975857


==> Graphs/Runtime/100000/MT_32/120.txt <==
0.0	1.19828739092
0.1	1.23677251828
0.2	1.20401992465
0.3	1.18825963918
0.4	1.17114535128
0.5	1.1288376589
0.6	1.10354635803
0.7	1.0216636128
0.8	0.954809371503
0.9	0.82906416936
0.95	0.818934914699


==> Graphs/Runtime/100000/MT_32/140.txt <==
0.0	1.21369620787
0.1	1.25717011853
0.2	1.24592873709
0.3	1.20181702887
0.4	1.17309603348
0.5	1.10795554065
0.6	1.08811315948
0.7	1.02671364282
0.8	0.953071638073
0.9	0.856754164836
0.95	0.830329937244


==> Graphs/Runtime/100000/MT_32/40.txt <==
0.0	0.959137598192
0.1	0.938991913896
0.2	0.971117588854
0.3	0.989667296565
0.4	0.981663496838
0.5	0.979835799436
0.6	0.919751876886
0.7	0.903727112697
0.8	0.908717744292
0.9	0.907630243469
0.95	0.856408200293


==> Graphs/Runtime/100000/MT_32/60.txt <==
0.0	1.04999739451
0.1	1.11761504806
0.2	1.05731461004
0.3	1.10711754207
0.4	1.0696900806
0.5	1.05046756114
0.6	1.03307654425
0.7	0.936942934058
0.8	0.890707159786
0.9	0.842643591452
0.95	0.839429997155


==> Graphs/Runtime/100000/MT_32/80.txt <==
0.0	1.14563730605
0.1	1.1622727404
0.2	1.15951783131
0.3	1.15010939368
0.4	1.09577520959
0.5	1.10707659898
0.6	1.05016948745
0.7	0.967359634463
0.8	0.917213468028
0.9	0.836127631192
0.95	0.787473666913


==> Graphs/Runtime/100000/MT_4/100.txt <==
0.0	2.59288960661
0.1	2.82241790918
0.2	2.81896757762
0.3	2.8833256012
0.4	2.83058447904
0.5	2.90678500279
0.6	2.7437418608
0.7	2.52085198422
0.8	2.22174255988
0.9	2.01805401127
0.95	1.8596320822


==> Graphs/Runtime/100000/MT_4/120.txt <==
0.0	2.75114169187
0.1	2.82029058143
0.2	2.91904363105
0.3	2.86684802534
0.4	2.92793459033
0.5	2.91968368692
0.6	2.8212815132
0.7	2.58486001589
0.8	2.28386913793
0.9	1.94098051855
0.95	1.90242125231


==> Graphs/Runtime/100000/MT_4/140.txt <==
0.0	2.64989023398
0.1	2.74460686799
0.2	2.82121987549
0.3	2.86567280314
0.4	2.92861186991
0.5	2.96284185865
0.6	2.83433822827
0.7	2.59850636304
0.8	2.33079017184
0.9	2.02192979434
0.95	1.93577856426


==> Graphs/Runtime/100000/MT_4/40.txt <==
0.0	2.36514172578
0.1	2.35014944769
0.2	2.43375376158
0.3	2.50312996327
0.4	2.48963865683
0.5	2.44979136967
0.6	2.3059905817
0.7	2.26414161023
0.8	2.2254940278
0.9	2.13636219617
0.95	1.58438194929


==> Graphs/Runtime/100000/MT_4/60.txt <==
0.0	2.51121236966
0.1	2.62083565248
0.2	2.63178891921
0.3	2.7174708228
0.4	2.6671371695
0.5	2.69099738129
0.6	2.61096901843
0.7	2.30362064507
0.8	2.15621378674
0.9	2.03050281552
0.95	1.88543492896


==> Graphs/Runtime/100000/MT_4/80.txt <==
0.0	2.65552491456
0.1	2.71702100419
0.2	2.82970463774
0.3	2.79586637198
0.4	2.7454675294
0.5	2.87307516339
0.6	2.68317371962
0.7	2.38055007016
0.8	2.20307999337
0.9	2.00450478318
0.95	1.87842013447


==> Graphs/Runtime/100000/MT_8/100.txt <==
0.0	2.93514665641
0.1	3.37125098523
0.2	3.37395565942
0.3	3.30904192881
0.4	3.24302719772
0.5	3.21918255968
0.6	3.03188105999
0.7	2.77460598345
0.8	2.43847035061
0.9	2.23482095208
0.95	2.01126808946


==> Graphs/Runtime/100000/MT_8/120.txt <==
0.0	3.53651496382
0.1	3.28048479709
0.2	3.61094286667
0.3	3.5109263242
0.4	3.39719520315
0.5	3.18863719537
0.6	3.08211451525
0.7	2.85563779117
0.8	2.58718261976
0.9	2.26667117437
0.95	2.0804021219


==> Graphs/Runtime/100000/MT_8/140.txt <==
0.0	3.41571377524
0.1	3.53840938832
0.2	3.6192744747
0.3	3.46536414348
0.4	3.36321805885
0.5	3.25327955815
0.6	3.12503772285
0.7	2.88514216178
0.8	2.60840457674
0.9	2.32857327052
0.95	2.06042838463


==> Graphs/Runtime/100000/MT_8/40.txt <==
0.0	2.64435477435
0.1	2.57338009151
0.2	2.67878854535
0.3	2.7504962839
0.4	2.71115429247
0.5	2.64402426027
0.6	2.4766634724
0.7	2.45105752362
0.8	2.3912594333
0.9	2.39972568087
0.95	1.86407559877


==> Graphs/Runtime/100000/MT_8/60.txt <==
0.0	2.97037080355
0.1	3.14485018352
0.2	3.04842256361
0.3	3.0840575297
0.4	2.97384799632
0.5	2.97225316269
0.6	2.85822331204
0.7	2.52279849244
0.8	2.31517569654
0.9	2.24621222368
0.95	2.12816225244


==> Graphs/Runtime/100000/MT_8/80.txt <==
0.0	3.1862923144
0.1	3.16231276988
0.2	3.39543234067
0.3	3.2759361937
0.4	3.11830769079
0.5	3.13191247636
0.6	2.87892767875
0.7	2.63607013177
0.8	2.48997629697
0.9	2.20391315176
0.95	2.04851086117


==> Graphs/Runtime/1000000/M/100.txt <==
0.0	0.164850950742
0.1	0.23115897652
0.2	0.271016263512
0.3	0.415574139361
0.4	0.779702459765
0.5	1.41312179994
0.6	2.78135820152
0.7	4.12229959175
0.8	5.58966336035
0.9	7.57560596791
0.95	8.15014214887


==> Graphs/Runtime/1000000/M/120.txt <==
0.0	0.144725321232
0.1	0.183591343555
0.2	0.267530007975
0.3	0.41396875361
0.4	0.709285724909
0.5	1.46062406091
0.6	2.70911066845
0.7	4.03418746812
0.8	5.44056163679
0.9	7.65096241191
0.95	8.50624771591


==> Graphs/Runtime/1000000/M/140.txt <==
0.0	0.134042059938
0.1	0.169464500609
0.2	0.26079936156
0.3	0.410930084773
0.4	0.693745873125
0.5	1.4017365299
0.6	2.70059132701
0.7	4.04018022493
0.8	5.5571137898
0.9	7.55051963824
0.95	8.66790324857


==> Graphs/Runtime/1000000/M/40.txt <==
0.0	0.352437054248
0.1	0.426355548144
0.2	0.4616713974
0.3	0.967488754946
0.4	1.44989283901
0.5	2.14098061126
0.6	3.0637559415
0.7	4.40635105706
0.8	5.26955575933
0.9	5.69837157898
0.95	5.37872833858


==> Graphs/Runtime/1000000/M/60.txt <==
0.0	0.215856530164
0.1	0.282828007346
0.2	0.36908044354
0.3	0.501149468921
0.4	0.943074967317
0.5	1.70655577833
0.6	2.95494017995
0.7	4.25682971676
0.8	5.6920325317
0.9	6.9125000831
0.95	6.53259987887


==> Graphs/Runtime/1000000/M/80.txt <==
0.0	0.194576235069
0.1	0.210399659109
0.2	0.279999869421
0.3	0.468388966821
0.4	0.793126160699
0.5	1.57187937342
0.6	2.63577560705
0.7	4.1840669514
0.8	5.76114397532
0.9	7.46190428533
0.95	7.49779838667


==> Graphs/Runtime/1000000/MT_16/100.txt <==
0.0	3.83164838199
0.1	3.94718088131
0.2	3.98359633885
0.3	3.89288143451
0.4	3.93499230986
0.5	4.04843307225
0.6	4.01192109339
0.7	3.69801064413
0.8	3.16112592616
0.9	2.95040242912
0.95	2.62051784287


==> Graphs/Runtime/1000000/MT_16/120.txt <==
0.0	4.18479884574
0.1	4.28058251571
0.2	4.20986578423
0.3	4.01076708584
0.4	4.02162147729
0.5	4.00726313962
0.6	4.04280922784
0.7	3.87041041245
0.8	3.38072180772
0.9	2.79877107023
0.95	2.66333253457


==> Graphs/Runtime/1000000/MT_16/140.txt <==
0.0	4.41756889811
0.1	4.33941035173
0.2	4.2238803718
0.3	4.13048166344
0.4	4.03182505261
0.5	4.09393348281
0.6	4.13785700771
0.7	3.95335147794
0.8	3.48299745927
0.9	2.79379511456
0.95	2.6293116789


==> Graphs/Runtime/1000000/MT_16/40.txt <==
0.0	2.60140995374
0.1	2.6421347721
0.2	2.86853970185
0.3	2.84996917634
0.4	2.98595108083
0.5	2.88692838232
0.6	3.07395648077
0.7	3.06295877089
0.8	2.80249485756
0.9	2.50572714776
0.95	2.20417304487


==> Graphs/Runtime/1000000/MT_16/60.txt <==
0.0	3.02553662034
0.1	3.36811593024
0.2	3.36784046719
0.3	3.38699777141
0.4	3.48622054713
0.5	3.53898619308
0.6	3.31131576401
0.7	3.08158155357
0.8	3.08853893603
0.9	2.84878698596
0.95	2.28070164766


==> Graphs/Runtime/1000000/MT_16/80.txt <==
0.0	3.70667874593
0.1	3.75972570288
0.2	3.75540932393
0.3	3.7298388184
0.4	3.7529491886
0.5	3.84063390779
0.6	3.7729872154
0.7	3.24876525748
0.8	2.99308521918
0.9	2.83522189495
0.95	2.59377986083


==> Graphs/Runtime/1000000/MT_32/100.txt <==
0.0	1.2990465543
0.1	1.33914762766
0.2	1.3402885508
0.3	1.3037829732
0.4	1.32914467702
0.5	1.37891328372
0.6	1.37553243838
0.7	1.30757425752
0.8	1.17243874907
0.9	1.09159392317
0.95	0.999607150166


==> Graphs/Runtime/1000000/MT_32/120.txt <==
0.0	1.40244996476
0.1	1.42170985214
0.2	1.41228654265
0.3	1.34674482249
0.4	1.3493295165
0.5	1.38347119803
0.6	1.39330445695
0.7	1.36697457312
0.8	1.21024396017
0.9	1.06340522742
0.95	1.01838369248


==> Graphs/Runtime/1000000/MT_32/140.txt <==
0.0	1.48214749127
0.1	1.44883950405
0.2	1.42386373752
0.3	1.37821075848
0.4	1.37154091401
0.5	1.39568048616
0.6	1.40501817208
0.7	1.36535052427
0.8	1.2507635084
0.9	1.05771486406
0.95	1.00740121699


==> Graphs/Runtime/1000000/MT_32/40.txt <==
0.0	0.926466177547
0.1	0.95131673717
0.2	1.00824753976
0.3	1.01847879906
0.4	1.0651696186
0.5	1.06614625103
0.6	1.11130015906
0.7	1.10046115392
0.8	1.0174240931
0.9	0.917715203582
0.95	0.853484711389


==> Graphs/Runtime/1000000/MT_32/60.txt <==
0.0	1.07430171196
0.1	1.16616868714
0.2	1.15500423168
0.3	1.16674672685
0.4	1.21166838997
0.5	1.23994511157
0.6	1.18482436499
0.7	1.13088152683
0.8	1.12104367928
0.9	1.04793836338
0.95	0.848720991902


==> Graphs/Runtime/1000000/MT_32/80.txt <==
0.0	1.25527982888
0.1	1.2836757439
0.2	1.28657732803
0.3	1.26900044583
0.4	1.28798175593
0.5	1.31652266332
0.6	1.33778769012
0.7	1.18923546125
0.8	1.11489792332
0.9	1.08272868764
0.95	0.953991003095


==> Graphs/Runtime/1000000/MT_4/100.txt <==
0.0	2.99701795653
0.1	3.10193009231
0.2	3.11482841714
0.3	3.10298014694
0.4	3.20904597194
0.5	3.26591185178
0.6	3.05668913707
0.7	2.80088596685
0.8	2.50069550758
0.9	2.276802889
0.95	2.14364308876


==> Graphs/Runtime/1000000/MT_4/120.txt <==
0.0	3.16516122035
0.1	3.21105078204
0.2	3.21522286398
0.3	3.1764126285
0.4	3.21540179488
0.5	3.23459329372
0.6	3.07231711846
0.7	2.87645813719
0.8	2.54405855011
0.9	2.2600993179
0.95	2.13321471151


==> Graphs/Runtime/1000000/MT_4/140.txt <==
0.0	3.24091857626
0.1	3.25009834456
0.2	3.2374103691
0.3	3.21692615303
0.4	3.24914781006
0.5	3.30207496522
0.6	3.10179481748
0.7	2.88012779693
0.8	2.58355217005
0.9	2.22716630369
0.95	2.1121990637


==> Graphs/Runtime/1000000/MT_4/40.txt <==
0.0	2.36617546532
0.1	2.40114887935
0.2	2.5542750531
0.3	2.56789214093
0.4	2.65844229969
0.5	2.59963591414
0.6	2.64506972997
0.7	2.58314382992
0.8	2.42354167184
0.9	2.27709897542
0.95	2.11134743045


==> Graphs/Runtime/1000000/MT_4/60.txt <==
0.0	2.63920783524
0.1	2.86562777384
0.2	2.83499801778
0.3	2.88516883957
0.4	2.99659730829
0.5	2.99756488686
0.6	2.75476572604
0.7	2.54709607846
0.8	2.4577262028
0.9	2.31336874747
0.95	2.08158265222


==> Graphs/Runtime/1000000/MT_4/80.txt <==
0.0	2.97172005364
0.1	3.0159597491
0.2	3.03643531745
0.3	3.05211123418
0.4	3.11918014645
0.5	3.14827788158
0.6	3.0204356624
0.7	2.61726077532
0.8	2.40551804857
0.9	2.27961121605
0.95	2.13759727306


==> Graphs/Runtime/1000000/MT_8/100.txt <==
0.0	3.60258213508
0.1	3.74480619995
0.2	3.74811656876
0.3	3.68378305832
0.4	3.72226109458
0.5	3.83843381638
0.6	3.74178955107
0.7	3.47383808375
0.8	3.09480994727
0.9	2.82807849669
0.95	2.57091191145


==> Graphs/Runtime/1000000/MT_8/120.txt <==
0.0	3.91335703494
0.1	3.97658958966
0.2	3.93315101675
0.3	3.81368172066
0.4	3.81101554547
0.5	3.86598135608
0.6	3.82271194328
0.7	3.65659403621
0.8	3.15984747603
0.9	2.72855735861
0.95	2.58389584815


==> Graphs/Runtime/1000000/MT_8/140.txt <==
0.0	4.08057597578
0.1	4.04061130832
0.2	3.94526293112
0.3	3.8386186344
0.4	3.85117726794
0.5	3.95695733536
0.6	3.91737484456
0.7	3.6898310425
0.8	3.30588015003
0.9	2.6796435422
0.95	2.5507532892


==> Graphs/Runtime/1000000/MT_8/40.txt <==
0.0	2.61414122065
0.1	2.60290772632
0.2	2.79303315527
0.3	2.83131525719
0.4	2.94313571032
0.5	2.85117899286
0.6	2.98157915134
0.7	2.92829318673
0.8	2.77434677259
0.9	2.47986816044
0.95	2.27930609242


==> Graphs/Runtime/1000000/MT_8/60.txt <==
0.0	2.92933894666
0.1	3.24812899109
0.2	3.24138052502
0.3	3.28118368891
0.4	3.37615439261
0.5	3.39946837872
0.6	3.17954110318
0.7	2.95709796646
0.8	2.9732070534
0.9	2.72521608787
0.95	2.30475828328


==> Graphs/Runtime/1000000/MT_8/80.txt <==
0.0	3.50250344298
0.1	3.58510419559
0.2	3.56560640703
0.3	3.56266852782
0.4	3.56884711141
0.5	3.66645362946
0.6	3.64350698874
0.7	3.13931596414
0.8	3.01498027334
0.9	2.75152019517
0.95	2.5108205837


==> Graphs/Runtime/500000/M/100.txt <==
0.0	0.170031953286
0.1	0.197445699053
0.2	0.30861236403
0.3	0.433290140099
0.4	0.758045746371
0.5	1.4836371898
0.6	2.56787863443
0.7	3.76062812579
0.8	5.21625682015
0.9	7.18033871295
0.95	7.70397908232


==> Graphs/Runtime/500000/M/120.txt <==
0.0	0.150700063253
0.1	0.215596875443
0.2	0.289499341162
0.3	0.454702894092
0.4	0.676176805758
0.5	1.43742612473
0.6	2.44068418023
0.7	3.80869303369
0.8	5.21225954854
0.9	7.18899210335
0.95	7.98436794336


==> Graphs/Runtime/500000/M/140.txt <==
0.0	0.160887058133
0.1	0.194030342271
0.2	0.261960132801
0.3	0.406160193936
0.4	0.710922369198
0.5	1.37162254844
0.6	2.40041094543
0.7	3.7297623652
0.8	5.14081215134
0.9	7.03375155283
0.95	8.26640333637


==> Graphs/Runtime/500000/M/40.txt <==
0.0	0.401221008415
0.1	0.424249782926
0.2	0.550580794828
0.3	0.690375863701
0.4	1.06851125665
0.5	2.21382772457
0.6	3.03094876587
0.7	4.26957380292
0.8	5.1850913797
0.9	5.42196477433
0.95	5.4896651597


==> Graphs/Runtime/500000/M/60.txt <==
0.0	0.188160094472
0.1	0.26412681349
0.2	0.41710712277
0.3	0.658251072541
0.4	1.00358337736
0.5	1.68212620966
0.6	2.75164700218
0.7	3.81887741367
0.8	5.50435208758
0.9	6.47557629393
0.95	5.84953153913


==> Graphs/Runtime/500000/M/80.txt <==
0.0	0.188459721984
0.1	0.239221843048
0.2	0.309074945649
0.3	0.474791081272
0.4	0.996368219081
0.5	1.6113012578
0.6	2.74207101772
0.7	3.90711025566
0.8	5.21229876371
0.9	7.07943433304
0.95	7.07465172984


==> Graphs/Runtime/500000/MT_16/100.txt <==
0.0	3.72756930047
0.1	3.83108268455
0.2	3.78533603297
0.3	3.69250642506
0.4	3.59869582219
0.5	3.66823704274
0.6	3.68173577813
0.7	3.39602792394
0.8	3.03517029483
0.9	2.76238773923
0.95	2.44055464735


==> Graphs/Runtime/500000/MT_16/120.txt <==
0.0	3.97475956196
0.1	3.95778103961
0.2	3.98447112566
0.3	3.78916281687
0.4	3.82720988775
0.5	3.69233674979
0.6	3.69149126575
0.7	3.49963341862
0.8	3.13297401791
0.9	2.65186842858
0.95	2.57619655165


==> Graphs/Runtime/500000/MT_16/140.txt <==
0.0	4.18222855004
0.1	4.11035083137
0.2	4.08910684064
0.3	3.85965415682
0.4	3.78689355891
0.5	3.7426355417
0.6	3.74548352597
0.7	3.57768827926
0.8	3.27571412899
0.9	2.70706270091
0.95	2.58543316586


==> Graphs/Runtime/500000/MT_16/40.txt <==
0.0	2.60630128533
0.1	2.44449209932
0.2	2.8044751854
0.3	2.63367911316
0.4	2.7139156752
0.5	2.75715845146
0.6	2.78758539806
0.7	2.73564645563
0.8	2.66543637896
0.9	2.3996146412
0.95	2.29005388755


==> Graphs/Runtime/500000/MT_16/60.txt <==
0.0	2.96282829461
0.1	3.29970086549
0.2	3.3214011802
0.3	3.14349234073
0.4	3.23264644733
0.5	3.2780199666
0.6	3.14605037531
0.7	2.96392839681
0.8	2.76797149201
0.9	2.57218563396
0.95	2.19424335464


==> Graphs/Runtime/500000/MT_16/80.txt <==
0.0	3.55688802935
0.1	3.59354237814
0.2	3.65795348307
0.3	3.55148029522
0.4	3.57055191838
0.5	3.51889124919
0.6	3.41140913555
0.7	3.18942386825
0.8	2.91736535406
0.9	2.69664625827
0.95	2.34936600335


==> Graphs/Runtime/500000/MT_32/100.txt <==
0.0	1.2624505546
0.1	1.28618855385
0.2	1.2671403374
0.3	1.23638363927
0.4	1.21621742291
0.5	1.25016451646
0.6	1.26031982644
0.7	1.21313950202
0.8	1.10795012817
0.9	1.01127191302
0.95	0.938199578626


==> Graphs/Runtime/500000/MT_32/120.txt <==
0.0	1.33134533498
0.1	1.33347916946
0.2	1.32052042443
0.3	1.26942034759
0.4	1.28194409256
0.5	1.26629747774
0.6	1.27458363803
0.7	1.23557647404
0.8	1.12849960933
0.9	1.00646833917
0.95	0.974920225571


==> Graphs/Runtime/500000/MT_32/140.txt <==
0.0	1.37574026272
0.1	1.37131671161
0.2	1.36563238787
0.3	1.31580933216
0.4	1.28169706017
0.5	1.25628238156
0.6	1.27005997163
0.7	1.2418073427
0.8	1.17477466696
0.9	1.00949844067
0.95	0.970237946053


==> Graphs/Runtime/500000/MT_32/40.txt <==
0.0	0.908868466207
0.1	0.898336499479
0.2	0.974078370443
0.3	0.947441905148
0.4	0.971469624852
0.5	0.966745245937
0.6	0.973246431203
0.7	0.983488893883
0.8	0.983687921799
0.9	0.888320148451
0.95	0.868145159447


==> Graphs/Runtime/500000/MT_32/60.txt <==
0.0	1.04579847408
0.1	1.12056191719
0.2	1.1305584257
0.3	1.08806076233
0.4	1.12176433828
0.5	1.14492849953
0.6	1.12972348892
0.7	1.08936028688
0.8	1.02190444339
0.9	0.956584438998
0.95	0.83789280721


==> Graphs/Runtime/500000/MT_32/80.txt <==
0.0	1.19676828321
0.1	1.23330051256
0.2	1.24760089
0.3	1.20513634078
0.4	1.21601616036
0.5	1.20890685879
0.6	1.20217993141
0.7	1.14929996643
0.8	1.07494116605
0.9	1.01929098
0.95	0.88177632649


==> Graphs/Runtime/500000/MT_4/100.txt <==
0.0	3.05939358752
0.1	3.11999127189
0.2	3.10102473907
0.3	3.06789234274
0.4	3.05572282264
0.5	3.10186000842
0.6	2.98542133235
0.7	2.73841123223
0.8	2.45486547859
0.9	2.21081416716
0.95	2.06369475974


==> Graphs/Runtime/500000/MT_4/120.txt <==
0.0	3.15486830011
0.1	3.18651658466
0.2	3.19604030591
0.3	3.13024609452
0.4	3.15652062088
0.5	3.11158514979
0.6	3.0127863249
0.7	2.76668100757
0.8	2.49033598136
0.9	2.17410747048
0.95	2.10942347127


==> Graphs/Runtime/500000/MT_4/140.txt <==
0.0	3.25855233862
0.1	3.24182216722
0.2	3.26098767192
0.3	3.16759404415
0.4	3.15544027196
0.5	3.13878777909
0.6	3.03858870981
0.7	2.79728609134
0.8	2.55791000846
0.9	2.19255263094
0.95	2.0672669455


==> Graphs/Runtime/500000/MT_4/40.txt <==
0.0	2.32997589062
0.1	2.23667135814
0.2	2.50517939188
0.3	2.3806563225
0.4	2.44101426978
0.5	2.47624432855
0.6	2.47033107336
0.7	2.39758053287
0.8	2.35684964393
0.9	2.22319055702
0.95	2.10843180484


==> Graphs/Runtime/500000/MT_4/60.txt <==
0.0	2.62480919362
0.1	2.80744625624
0.2	2.84788149468
0.3	2.76199558703
0.4	2.84708384078
0.5	2.85336625959
0.6	2.71245195387
0.7	2.50762804057
0.8	2.31779113504
0.9	2.20183812199
0.95	2.02090587991


==> Graphs/Runtime/500000/MT_4/80.txt <==
0.0	2.95620936853
0.1	3.00384909836
0.2	3.03849954221
0.3	2.98959685478
0.4	3.04848233186
0.5	2.99318141893
0.6	2.81813526194
0.7	2.62238183978
0.8	2.38702228896
0.9	2.21087204968
0.95	2.05168429688


==> Graphs/Runtime/500000/MT_8/100.txt <==
0.0	3.56648479928
0.1	3.68983517598
0.2	3.62094246138
0.3	3.53640463445
0.4	3.46668064857
0.5	3.53565609746
0.6	3.50040099898
0.7	3.28409003958
0.8	2.90981544966
0.9	2.64685164349
0.95	2.40449355616


==> Graphs/Runtime/500000/MT_8/120.txt <==
0.0	3.73023630587
0.1	3.80883069079
0.2	3.76466186551
0.3	3.62801233354
0.4	3.65496903718
0.5	3.56062186535
0.6	3.57693775147
0.7	3.37431768658
0.8	2.99410963048
0.9	2.59590889829
0.95	2.50082886177


==> Graphs/Runtime/500000/MT_8/140.txt <==
0.0	3.94279822146
0.1	3.89014787153
0.2	3.87430576251
0.3	3.71488738417
0.4	3.63510567175
0.5	3.61867186379
0.6	3.58837212982
0.7	3.39404675316
0.8	3.15705132715
0.9	2.54617228506
0.95	2.46436616855


==> Graphs/Runtime/500000/MT_8/40.txt <==
0.0	2.54535626347
0.1	2.44770466236
0.2	2.69373330064
0.3	2.59441826749
0.4	2.69087542734
0.5	2.72629499856
0.6	2.71556975931
0.7	2.70206850439
0.8	2.62609500833
0.9	2.3933377791
0.95	2.33038113821


==> Graphs/Runtime/500000/MT_8/60.txt <==
0.0	2.90726147321
0.1	3.17703219068
0.2	3.21256987921
0.3	3.01998954946
0.4	3.12113501231
0.5	3.1901361945
0.6	3.12084104501
0.7	2.83383499461
0.8	2.67345133491
0.9	2.58944726982
0.95	2.18440738869


==> Graphs/Runtime/500000/MT_8/80.txt <==
0.0	3.40738014712
0.1	3.4852498775
0.2	3.52530912601
0.3	3.3850672725
0.4	3.42817028028
0.5	3.36882763997
0.6	3.25780985383
0.7	3.1142702441
0.8	2.8297281222
0.9	2.62636472643
0.95	2.29504870989


==> Graphs/_Range/100000/M/100.txt <==
0.0	1.06013794311
0.1	1.07543336225
0.2	1.10003307147
0.3	1.16166893471
0.4	1.38196121686
0.5	1.8653396176
0.6	3.53078047817
0.7	7.12238095207
0.8	15.7542110652
0.9	48.8105400959
0.95	81.2771873375


==> Graphs/_Range/100000/M/120.txt <==
0.0	1.06210304153
0.1	1.07279455746
0.2	1.10032001277
0.3	1.18306393919
0.4	1.35995911333
0.5	2.01238074944
0.6	3.33237462548
0.7	6.90041617267
0.8	15.8589298675
0.9	47.1534168314
0.95	96.2065727465


==> Graphs/_Range/100000/M/140.txt <==
0.0	1.05726574012
0.1	1.0633413595
0.2	1.09231537443
0.3	1.17263356766
0.4	1.32879042561
0.5	1.84357688664
0.6	3.38339501035
0.7	6.98656349672
0.8	15.3709687013
0.9	43.8395541888
0.95	110.91109903


==> Graphs/_Range/100000/M/40.txt <==
0.0	1.12065421929
0.1	1.12509344675
0.2	1.18429049835
0.3	1.2480629977
0.4	1.87272611745
0.5	2.28729293664
0.6	4.26914594592
0.7	9.37940820435
0.8	16.4838807155
0.9	23.8315951358
0.95	22.4710390166


==> Graphs/_Range/100000/M/60.txt <==
0.0	1.07821199078
0.1	1.08635664758
0.2	1.16147599161
0.3	1.21745803177
0.4	1.51512316765
0.5	2.25705967968
0.6	3.84298374697
0.7	7.43325573083
0.8	16.180716949
0.9	38.2326107042
0.95	40.8889119101


==> Graphs/_Range/100000/M/80.txt <==
0.0	1.06411749102
0.1	1.07560145027
0.2	1.10018632071
0.3	1.1703333181
0.4	1.39421294302
0.5	1.93942733853
0.6	3.72723858388
0.7	7.22856367362
0.8	14.3891318098
0.9	51.345930032
0.95	64.3115132631


==> Graphs/_Range/1000000/M/100.txt <==
0.0	1.04614818072
0.1	1.06692233654
0.2	1.07446139028
0.3	1.13677017067
0.4	1.35249653057
0.5	1.98249564348
0.6	4.67071242195
0.7	11.0480927851
0.8	28.2797148866
0.9	113.887847016
0.95	187.580602128


==> Graphs/_Range/1000000/M/120.txt <==
0.0	1.03872881899
0.1	1.04697157618
0.2	1.07368549398
0.3	1.14170625967
0.4	1.31301819236
0.5	2.07385412388
0.6	4.50772500823
0.7	10.5497711731
0.8	25.2931446146
0.9	124.406748555
0.95	233.492865857


==> Graphs/_Range/1000000/M/140.txt <==
0.0	1.03731461523
0.1	1.04394795167
0.2	1.07107140534
0.3	1.13831199588
0.4	1.30815716522
0.5	2.01021844251
0.6	4.49233595351
0.7	10.44202043
0.8	28.3368222944
0.9	116.245763604
0.95	265.475235189


==> Graphs/_Range/1000000/M/40.txt <==
0.0	1.14701634309
0.1	1.17669161618
0.2	1.17838472703
0.3	1.60563958269
0.4	2.08230210586
0.5	3.23682762667
0.6	5.61544731812
0.7	14.2933008629
0.8	26.5274857024
0.9	39.9665057837
0.95	32.5409909297


==> Graphs/_Range/1000000/M/60.txt <==
0.0	1.06207172847
0.1	1.08255281792
0.2	1.11777625823
0.3	1.17961427513
0.4	1.49293669403
0.5	2.39508414655
0.6	5.16517002651
0.7	12.1406452981
0.8	30.8405133991
0.9	77.268433553
0.95	73.6812581321


==> Graphs/_Range/1000000/M/80.txt <==
0.0	1.05263948274
0.1	1.05486611792
0.2	1.07852595832
0.3	1.16287769272
0.4	1.3614889218
0.5	2.18542853001
0.6	4.24303695127
0.7	11.3132291703
0.8	32.083441074
0.9	109.330015816
0.95	126.59646003


==> Graphs/_Range/500000/M/100.txt <==
0.0	1.04804215074
0.1	1.05321910595
0.2	1.09078416755
0.3	1.14843331007
0.4	1.36045357762
0.5	2.16359337772
0.6	4.26553965576
0.7	8.98946410475
0.8	22.8020768601
0.9	93.0060767097
0.95	147.718745974


==> Graphs/_Range/500000/M/120.txt <==
0.0	1.04316157051
0.1	1.06147608116
0.2	1.08283247977
0.3	1.16268315584
0.4	1.30369636641
0.5	2.11562840567
0.6	3.96117337919
0.7	9.46986433991
0.8	23.0621084897
0.9	94.4568954045
0.95	169.997211168


==> Graphs/_Range/500000/M/140.txt <==
0.0	1.04624348211
0.1	1.05459209837
0.2	1.07093254431
0.3	1.13638208417
0.4	1.33731787427
0.5	2.03668879313
0.6	3.89619182223
0.7	8.96676356966
0.8	21.73575221
0.9	85.417351237
0.95	206.344883929


==> Graphs/_Range/500000/M/40.txt <==
0.0	1.17585599635
0.1	1.18362079855
0.2	1.247078619
0.3	1.33106738329
0.4	1.65423562363
0.5	3.49735238765
0.6	5.76820579134
0.7	13.5840586445
0.8	26.0511229452
0.9	33.074514311
0.95	34.4154156041


==> Graphs/_Range/500000/M/60.txt <==
0.0	1.04848861702
0.1	1.07352536256
0.2	1.14730386394
0.3	1.31158115218
0.4	1.58439709021
0.5	2.42388663015
0.6	4.78085487585
0.7	9.32027427004
0.8	29.8263534108
0.9	61.7028331168
0.95	54.3886615097


==> Graphs/_Range/500000/M/80.txt <==
0.0	1.05185951553
0.1	1.06793777304
0.2	1.09160588707
0.3	1.17449504837
0.4	1.58913324315
0.5	2.34843697345
0.6	4.75840240035
0.7	9.68475891859
0.8	23.3561875472
0.9	87.6113515327
0.95	101.725694137


==> Graphs/_Runtime/100000/M/100.txt <==
0.0	1.17579145639
0.1	1.2252112655
0.2	1.27333452145
0.3	1.40534657208
0.4	1.68824552115
0.5	2.31290494976
0.6	4.50233525845
0.7	9.54144895685
0.8	22.00875418
0.9	65.408789665
0.95	96.8710500951


==> Graphs/_Runtime/100000/M/120.txt <==
0.0	1.18353685028
0.1	1.22344080087
0.2	1.27708901592
0.3	1.42235116767
0.4	1.68876085499
0.5	2.43514150549
0.6	4.18120914704
0.7	9.07491853115
0.8	21.3136056258
0.9	61.5329266577
0.95	118.575605919


==> Graphs/_Runtime/100000/M/140.txt <==
0.0	1.1535151855
0.1	1.20651745395
0.2	1.2669113985
0.3	1.40604691456
0.4	1.62721648799
0.5	2.26250332127
0.6	4.21456375617
0.7	9.05066424247
0.8	20.65417143
0.9	57.4818479715
0.95	139.241136612


==> Graphs/_Runtime/100000/M/40.txt <==
0.0	1.28458953704
0.1	1.25624108527
0.2	1.35300156862
0.3	1.47826369328
0.4	2.30087344416
0.5	2.95706298344
0.6	5.61385173966
0.7	12.3547472598
0.8	22.1558225188
0.9	32.3959241902
0.95	35.5182437615


==> Graphs/_Runtime/100000/M/60.txt <==
0.0	1.2202544595
0.1	1.22956094681
0.2	1.37311224023
0.3	1.47380419863
0.4	1.87408454607
0.5	2.83734505456
0.6	4.94233847102
0.7	10.032639171
0.8	21.82974257
0.9	42.5034356445
0.95	52.4425621558


==> Graphs/_Runtime/100000/M/80.txt <==
0.0	1.19776135706
0.1	1.19001748831
0.2	1.27694551965
0.3	1.39275689526
0.4	1.73162426946
0.5	2.40729144034
0.6	4.75544783844
0.7	10.0057604894
0.8	20.1094832641
0.9	65.7515493046
0.95	77.4363569398


==> Graphs/_Runtime/100000/MT_16/100.txt <==
0.0	3.17459259486
0.1	3.37535712258
0.2	3.47925963038
0.3	3.55113843335
0.4	3.37705060366
0.5	3.26492417153
0.6	3.08587847889
0.7	2.87718846618
0.8	2.53267217504
0.9	2.29995501884
0.95	2.00805812249


==> Graphs/_Runtime/100000/MT_16/120.txt <==
0.0	3.45463012426
0.1	3.49429629726
0.2	3.49300950079
0.3	3.55080772418
0.4	3.44970201099
0.5	3.26003153668
0.6	3.19855333488
0.7	2.89297308603
0.8	2.65679222796
0.9	2.19528369638
0.95	2.06427737188


==> Graphs/_Runtime/100000/MT_16/140.txt <==
0.0	3.32874225431
0.1	3.27962960257
0.2	3.5521409191
0.3	3.46522728012
0.4	3.44393574387
0.5	3.33501209107
0.6	3.18865726619
0.7	2.9581629345
0.8	2.72295609651
0.9	2.32386676327
0.95	2.15950916242


==> Graphs/_Runtime/100000/MT_16/40.txt <==
0.0	2.66281786019
0.1	2.60628867168
0.2	2.69684731033
0.3	2.78278303578
0.4	2.760191415
0.5	2.69221840818
0.6	2.48894494193
0.7	2.4780601734
0.8	2.44320000463
0.9	2.33580670649
0.95	2.43715409918


==> Graphs/_Runtime/100000/MT_16/60.txt <==
0.0	3.00709433292
0.1	3.14476940158
0.2	3.07404577589
0.3	3.21144810616
0.4	3.06580415337
0.5	2.98261649797
0.6	2.89654803199
0.7	2.54598388142
0.8	2.40865680207
0.9	2.22270962123
0.95	2.2158607645


==> Graphs/_Runtime/100000/MT_16/80.txt <==
0.0	3.43606606177
0.1	3.26957478689
0.2	3.39541780361
0.3	3.30928709496
0.4	3.15717690083
0.5	3.2188568793
0.6	2.98423983913
0.7	2.69624900742
0.8	2.47160813045
0.9	2.20624384224
0.95	2.10117714444


==> Graphs/_Runtime/100000/MT_32/100.txt <==
0.0	1.16113498865
0.1	1.20419972517
0.2	1.1846439589
0.3	1.20843844667
0.4	1.13881653092
0.5	1.13490662944
0.6	1.06935763713
0.7	1.0073187596
0.8	0.936231492645
0.9	0.872177826595
0.95	0.792890975857


==> Graphs/_Runtime/100000/MT_32/120.txt <==
0.0	1.19828739092
0.1	1.23677251828
0.2	1.20401992465
0.3	1.18825963918
0.4	1.17114535128
0.5	1.1288376589
0.6	1.10354635803
0.7	1.0216636128
0.8	0.954809371503
0.9	0.82906416936
0.95	0.818934914699


==> Graphs/_Runtime/100000/MT_32/140.txt <==
0.0	1.21369620787
0.1	1.25717011853
0.2	1.24592873709
0.3	1.20181702887
0.4	1.17309603348
0.5	1.10795554065
0.6	1.08811315948
0.7	1.02671364282
0.8	0.953071638073
0.9	0.856754164836
0.95	0.830329937244


==> Graphs/_Runtime/100000/MT_32/40.txt <==
0.0	0.959137598192
0.1	0.938991913896
0.2	0.971117588854
0.3	0.989667296565
0.4	0.981663496838
0.5	0.979835799436
0.6	0.919751876886
0.7	0.903727112697
0.8	0.908717744292
0.9	0.907630243469
0.95	0.856408200293


==> Graphs/_Runtime/100000/MT_32/60.txt <==
0.0	1.04999739451
0.1	1.11761504806
0.2	1.05731461004
0.3	1.10711754207
0.4	1.0696900806
0.5	1.05046756114
0.6	1.03307654425
0.7	0.936942934058
0.8	0.890707159786
0.9	0.842643591452
0.95	0.839429997155


==> Graphs/_Runtime/100000/MT_32/80.txt <==
0.0	1.14563730605
0.1	1.1622727404
0.2	1.15951783131
0.3	1.15010939368
0.4	1.09577520959
0.5	1.10707659898
0.6	1.05016948745
0.7	0.967359634463
0.8	0.917213468028
0.9	0.836127631192
0.95	0.787473666913


==> Graphs/_Runtime/100000/MT_4/100.txt <==
0.0	2.59288960661
0.1	2.82241790918
0.2	2.81896757762
0.3	2.8833256012
0.4	2.83058447904
0.5	2.90678500279
0.6	2.7437418608
0.7	2.52085198422
0.8	2.22174255988
0.9	2.01805401127
0.95	1.8596320822


==> Graphs/_Runtime/100000/MT_4/120.txt <==
0.0	2.75114169187
0.1	2.82029058143
0.2	2.91904363105
0.3	2.86684802534
0.4	2.92793459033
0.5	2.91968368692
0.6	2.8212815132
0.7	2.58486001589
0.8	2.28386913793
0.9	1.94098051855
0.95	1.90242125231


==> Graphs/_Runtime/100000/MT_4/140.txt <==
0.0	2.64989023398
0.1	2.74460686799
0.2	2.82121987549
0.3	2.86567280314
0.4	2.92861186991
0.5	2.96284185865
0.6	2.83433822827
0.7	2.59850636304
0.8	2.33079017184
0.9	2.02192979434
0.95	1.93577856426


==> Graphs/_Runtime/100000/MT_4/40.txt <==
0.0	2.36514172578
0.1	2.35014944769
0.2	2.43375376158
0.3	2.50312996327
0.4	2.48963865683
0.5	2.44979136967
0.6	2.3059905817
0.7	2.26414161023
0.8	2.2254940278
0.9	2.13636219617
0.95	1.58438194929


==> Graphs/_Runtime/100000/MT_4/60.txt <==
0.0	2.51121236966
0.1	2.62083565248
0.2	2.63178891921
0.3	2.7174708228
0.4	2.6671371695
0.5	2.69099738129
0.6	2.61096901843
0.7	2.30362064507
0.8	2.15621378674
0.9	2.03050281552
0.95	1.88543492896


==> Graphs/_Runtime/100000/MT_4/80.txt <==
0.0	2.65552491456
0.1	2.71702100419
0.2	2.82970463774
0.3	2.79586637198
0.4	2.7454675294
0.5	2.87307516339
0.6	2.68317371962
0.7	2.38055007016
0.8	2.20307999337
0.9	2.00450478318
0.95	1.87842013447


==> Graphs/_Runtime/100000/MT_8/100.txt <==
0.0	2.93514665641
0.1	3.37125098523
0.2	3.37395565942
0.3	3.30904192881
0.4	3.24302719772
0.5	3.21918255968
0.6	3.03188105999
0.7	2.77460598345
0.8	2.43847035061
0.9	2.23482095208
0.95	2.01126808946


==> Graphs/_Runtime/100000/MT_8/120.txt <==
0.0	3.53651496382
0.1	3.28048479709
0.2	3.61094286667
0.3	3.5109263242
0.4	3.39719520315
0.5	3.18863719537
0.6	3.08211451525
0.7	2.85563779117
0.8	2.58718261976
0.9	2.26667117437
0.95	2.0804021219


==> Graphs/_Runtime/100000/MT_8/140.txt <==
0.0	3.41571377524
0.1	3.53840938832
0.2	3.6192744747
0.3	3.46536414348
0.4	3.36321805885
0.5	3.25327955815
0.6	3.12503772285
0.7	2.88514216178
0.8	2.60840457674
0.9	2.32857327052
0.95	2.06042838463


==> Graphs/_Runtime/100000/MT_8/40.txt <==
0.0	2.64435477435
0.1	2.57338009151
0.2	2.67878854535
0.3	2.7504962839
0.4	2.71115429247
0.5	2.64402426027
0.6	2.4766634724
0.7	2.45105752362
0.8	2.3912594333
0.9	2.39972568087
0.95	1.86407559877


==> Graphs/_Runtime/100000/MT_8/60.txt <==
0.0	2.97037080355
0.1	3.14485018352
0.2	3.04842256361
0.3	3.0840575297
0.4	2.97384799632
0.5	2.97225316269
0.6	2.85822331204
0.7	2.52279849244
0.8	2.31517569654
0.9	2.24621222368
0.95	2.12816225244


==> Graphs/_Runtime/100000/MT_8/80.txt <==
0.0	3.1862923144
0.1	3.16231276988
0.2	3.39543234067
0.3	3.2759361937
0.4	3.11830769079
0.5	3.13191247636
0.6	2.87892767875
0.7	2.63607013177
0.8	2.48997629697
0.9	2.20391315176
0.95	2.04851086117


==> Graphs/_Runtime/1000000/M/100.txt <==
0.0	1.1210502529
0.1	1.17377751454
0.2	1.2066575223
0.3	1.33382938633
0.4	1.71677676974
0.5	2.66312805233
0.6	6.8749927947
0.7	17.4154952134
0.8	48.1566576917
0.9	190.758821919
0.95	284.077773679


==> Graphs/_Runtime/1000000/M/120.txt <==
0.0	1.10552015019
0.1	1.13570751977
0.2	1.20374516889
0.3	1.33234596837
0.4	1.63499443461
0.5	2.7522739191
0.6	6.53918422638
0.7	16.383679213
0.8	43.4282416703
0.9	200.987561766
0.95	363.609911553


==> Graphs/_Runtime/1000000/M/140.txt <==
0.0	1.09736392936
0.1	1.12464096309
0.2	1.19814238173
0.3	1.32954267493
0.4	1.61747775725
0.5	2.64219424035
0.6	6.50068310306
0.7	16.451876306
0.8	47.0823292491
0.9	187.470481124
0.95	406.723135868


==> Graphs/_Runtime/1000000/M/40.txt <==
0.0	1.27671548217
0.1	1.34383456917
0.2	1.37713634036
0.3	1.95543388078
0.4	2.73187758665
0.5	4.41061737648
0.6	8.3614661856
0.7	21.205271613
0.8	38.5739707992
0.9	51.9255101132
0.95	41.606249439


==> Graphs/_Runtime/1000000/M/60.txt <==
0.0	1.16139323061
0.1	1.21657731424
0.2	1.29152936296
0.3	1.41534078764
0.4	1.92262176012
0.5	3.26380706777
0.6	7.75399701634
0.7	19.1176026681
0.8	51.697855502
0.9	120.467492316
0.95	92.5781532478


==> Graphs/_Runtime/1000000/M/80.txt <==
0.0	1.14438796847
0.1	1.15700865704
0.2	1.2141947745
0.3	1.38356360305
0.4	1.73282523816
0.5	2.97291738698
0.6	6.21509139629
0.7	18.1773117746
0.8	54.234687976
0.9	176.301908913
0.95	180.743303533


==> Graphs/_Runtime/1000000/MT_16/100.txt <==
0.0	3.83164838199
0.1	3.94718088131
0.2	3.98359633885
0.3	3.89288143451
0.4	3.93499230986
0.5	4.04843307225
0.6	4.01192109339
0.7	3.69801064413
0.8	3.16112592616
0.9	2.95040242912
0.95	2.62051784287


==> Graphs/_Runtime/1000000/MT_16/120.txt <==
0.0	4.18479884574
0.1	4.28058251571
0.2	4.20986578423
0.3	4.01076708584
0.4	4.02162147729
0.5	4.00726313962
0.6	4.04280922784
0.7	3.87041041245
0.8	3.38072180772
0.9	2.79877107023
0.95	2.66333253457


==> Graphs/_Runtime/1000000/MT_16/140.txt <==
0.0	4.41756889811
0.1	4.33941035173
0.2	4.2238803718
0.3	4.13048166344
0.4	4.03182505261
0.5	4.09393348281
0.6	4.13785700771
0.7	3.95335147794
0.8	3.48299745927
0.9	2.79379511456
0.95	2.6293116789


==> Graphs/_Runtime/1000000/MT_16/40.txt <==
0.0	2.60140995374
0.1	2.6421347721
0.2	2.86853970185
0.3	2.84996917634
0.4	2.98595108083
0.5	2.88692838232
0.6	3.07395648077
0.7	3.06295877089
0.8	2.80249485756
0.9	2.50572714776
0.95	2.20417304487


==> Graphs/_Runtime/1000000/MT_16/60.txt <==
0.0	3.02553662034
0.1	3.36811593024
0.2	3.36784046719
0.3	3.38699777141
0.4	3.48622054713
0.5	3.53898619308
0.6	3.31131576401
0.7	3.08158155357
0.8	3.08853893603
0.9	2.84878698596
0.95	2.28070164766


==> Graphs/_Runtime/1000000/MT_16/80.txt <==
0.0	3.70667874593
0.1	3.75972570288
0.2	3.75540932393
0.3	3.7298388184
0.4	3.7529491886
0.5	3.84063390779
0.6	3.7729872154
0.7	3.24876525748
0.8	2.99308521918
0.9	2.83522189495
0.95	2.59377986083


==> Graphs/_Runtime/1000000/MT_32/100.txt <==
0.0	1.2990465543
0.1	1.33914762766
0.2	1.3402885508
0.3	1.3037829732
0.4	1.32914467702
0.5	1.37891328372
0.6	1.37553243838
0.7	1.30757425752
0.8	1.17243874907
0.9	1.09159392317
0.95	0.999607150166


==> Graphs/_Runtime/1000000/MT_32/120.txt <==
0.0	1.40244996476
0.1	1.42170985214
0.2	1.41228654265
0.3	1.34674482249
0.4	1.3493295165
0.5	1.38347119803
0.6	1.39330445695
0.7	1.36697457312
0.8	1.21024396017
0.9	1.06340522742
0.95	1.01838369248


==> Graphs/_Runtime/1000000/MT_32/140.txt <==
0.0	1.48214749127
0.1	1.44883950405
0.2	1.42386373752
0.3	1.37821075848
0.4	1.37154091401
0.5	1.39568048616
0.6	1.40501817208
0.7	1.36535052427
0.8	1.2507635084
0.9	1.05771486406
0.95	1.00740121699


==> Graphs/_Runtime/1000000/MT_32/40.txt <==
0.0	0.926466177547
0.1	0.95131673717
0.2	1.00824753976
0.3	1.01847879906
0.4	1.0651696186
0.5	1.06614625103
0.6	1.11130015906
0.7	1.10046115392
0.8	1.0174240931
0.9	0.917715203582
0.95	0.853484711389


==> Graphs/_Runtime/1000000/MT_32/60.txt <==
0.0	1.07430171196
0.1	1.16616868714
0.2	1.15500423168
0.3	1.16674672685
0.4	1.21166838997
0.5	1.23994511157
0.6	1.18482436499
0.7	1.13088152683
0.8	1.12104367928
0.9	1.04793836338
0.95	0.848720991902


==> Graphs/_Runtime/1000000/MT_32/80.txt <==
0.0	1.25527982888
0.1	1.2836757439
0.2	1.28657732803
0.3	1.26900044583
0.4	1.28798175593
0.5	1.31652266332
0.6	1.33778769012
0.7	1.18923546125
0.8	1.11489792332
0.9	1.08272868764
0.95	0.953991003095


==> Graphs/_Runtime/1000000/MT_4/100.txt <==
0.0	2.99701795653
0.1	3.10193009231
0.2	3.11482841714
0.3	3.10298014694
0.4	3.20904597194
0.5	3.26591185178
0.6	3.05668913707
0.7	2.80088596685
0.8	2.50069550758
0.9	2.276802889
0.95	2.14364308876


==> Graphs/_Runtime/1000000/MT_4/120.txt <==
0.0	3.16516122035
0.1	3.21105078204
0.2	3.21522286398
0.3	3.1764126285
0.4	3.21540179488
0.5	3.23459329372
0.6	3.07231711846
0.7	2.87645813719
0.8	2.54405855011
0.9	2.2600993179
0.95	2.13321471151


==> Graphs/_Runtime/1000000/MT_4/140.txt <==
0.0	3.24091857626
0.1	3.25009834456
0.2	3.2374103691
0.3	3.21692615303
0.4	3.24914781006
0.5	3.30207496522
0.6	3.10179481748
0.7	2.88012779693
0.8	2.58355217005
0.9	2.22716630369
0.95	2.1121990637


==> Graphs/_Runtime/1000000/MT_4/40.txt <==
0.0	2.36617546532
0.1	2.40114887935
0.2	2.5542750531
0.3	2.56789214093
0.4	2.65844229969
0.5	2.59963591414
0.6	2.64506972997
0.7	2.58314382992
0.8	2.42354167184
0.9	2.27709897542
0.95	2.11134743045


==> Graphs/_Runtime/1000000/MT_4/60.txt <==
0.0	2.63920783524
0.1	2.86562777384
0.2	2.83499801778
0.3	2.88516883957
0.4	2.99659730829
0.5	2.99756488686
0.6	2.75476572604
0.7	2.54709607846
0.8	2.4577262028
0.9	2.31336874747
0.95	2.08158265222


==> Graphs/_Runtime/1000000/MT_4/80.txt <==
0.0	2.97172005364
0.1	3.0159597491
0.2	3.03643531745
0.3	3.05211123418
0.4	3.11918014645
0.5	3.14827788158
0.6	3.0204356624
0.7	2.61726077532
0.8	2.40551804857
0.9	2.27961121605
0.95	2.13759727306


==> Graphs/_Runtime/1000000/MT_8/100.txt <==
0.0	3.60258213508
0.1	3.74480619995
0.2	3.74811656876
0.3	3.68378305832
0.4	3.72226109458
0.5	3.83843381638
0.6	3.74178955107
0.7	3.47383808375
0.8	3.09480994727
0.9	2.82807849669
0.95	2.57091191145


==> Graphs/_Runtime/1000000/MT_8/120.txt <==
0.0	3.91335703494
0.1	3.97658958966
0.2	3.93315101675
0.3	3.81368172066
0.4	3.81101554547
0.5	3.86598135608
0.6	3.82271194328
0.7	3.65659403621
0.8	3.15984747603
0.9	2.72855735861
0.95	2.58389584815


==> Graphs/_Runtime/1000000/MT_8/140.txt <==
0.0	4.08057597578
0.1	4.04061130832
0.2	3.94526293112
0.3	3.8386186344
0.4	3.85117726794
0.5	3.95695733536
0.6	3.91737484456
0.7	3.6898310425
0.8	3.30588015003
0.9	2.6796435422
0.95	2.5507532892


==> Graphs/_Runtime/1000000/MT_8/40.txt <==
0.0	2.61414122065
0.1	2.60290772632
0.2	2.79303315527
0.3	2.83131525719
0.4	2.94313571032
0.5	2.85117899286
0.6	2.98157915134
0.7	2.92829318673
0.8	2.77434677259
0.9	2.47986816044
0.95	2.27930609242


==> Graphs/_Runtime/1000000/MT_8/60.txt <==
0.0	2.92933894666
0.1	3.24812899109
0.2	3.24138052502
0.3	3.28118368891
0.4	3.37615439261
0.5	3.39946837872
0.6	3.17954110318
0.7	2.95709796646
0.8	2.9732070534
0.9	2.72521608787
0.95	2.30475828328


==> Graphs/_Runtime/1000000/MT_8/80.txt <==
0.0	3.50250344298
0.1	3.58510419559
0.2	3.56560640703
0.3	3.56266852782
0.4	3.56884711141
0.5	3.66645362946
0.6	3.64350698874
0.7	3.13931596414
0.8	3.01498027334
0.9	2.75152019517
0.95	2.5108205837


==> Graphs/_Runtime/500000/M/100.txt <==
0.0	1.12508340313
0.1	1.14666637644
0.2	1.23851587775
0.3	1.35030951828
0.4	1.69119820006
0.5	2.79652880355
0.6	5.92936921477
0.7	13.5538248267
0.8	37.1748964907
0.9	145.04318626
0.95	208.510912918


==> Graphs/_Runtime/500000/M/120.txt <==
0.0	1.11010801783
0.1	1.16118422309
0.2	1.22221605813
0.3	1.37050053761
0.4	1.59789964736
0.5	2.70837240422
0.6	5.4289913312
0.7	14.01299114
0.8	37.0720386559
0.9	145.915780226
0.95	253.241132698


==> Graphs/_Runtime/500000/M/140.txt <==
0.0	1.11797432654
0.1	1.14395503222
0.2	1.19910677741
0.3	1.32515415131
0.4	1.6368502826
0.5	2.58761422421
0.6	5.27953528169
0.7	13.2669272793
0.8	35.2808191175
0.9	131.029836604
0.95	307.918200829


==> Graphs/_Runtime/500000/M/40.txt <==
0.0	1.32062513388
0.1	1.341874532
0.2	1.4646752208
0.3	1.61370388012
0.4	2.09726804104
0.5	4.63904462628
0.6	8.17347039383
0.7	19.2872266209
0.8	36.3804473928
0.9	42.8720284767
0.95	44.9318064283


==> Graphs/_Runtime/500000/M/60.txt <==
0.0	1.13930979831
0.1	1.20090898324
0.2	1.3352474442
0.3	1.57816830679
0.4	2.00497379025
0.5	3.20900538293
0.6	6.73485554655
0.7	14.112262668
0.8	45.3915575322
0.9	88.9903067288
0.95	57.6613032307


==> Graphs/_Runtime/500000/M/80.txt <==
0.0	1.13954644154
0.1	1.18035583256
0.2	1.23891305562
0.3	1.38971695837
0.4	1.99497161437
0.5	3.05527291916
0.6	6.69030052614
0.7	15.0022840251
0.8	37.0730463577
0.9	135.245270414
0.95	134.797668183


==> Graphs/_Runtime/500000/MT_16/100.txt <==
0.0	3.72756930047
0.1	3.83108268455
0.2	3.78533603297
0.3	3.69250642506
0.4	3.59869582219
0.5	3.66823704274
0.6	3.68173577813
0.7	3.39602792394
0.8	3.03517029483
0.9	2.76238773923
0.95	2.44055464735


==> Graphs/_Runtime/500000/MT_16/120.txt <==
0.0	3.97475956196
0.1	3.95778103961
0.2	3.98447112566
0.3	3.78916281687
0.4	3.82720988775
0.5	3.69233674979
0.6	3.69149126575
0.7	3.49963341862
0.8	3.13297401791
0.9	2.65186842858
0.95	2.57619655165


==> Graphs/_Runtime/500000/MT_16/140.txt <==
0.0	4.18222855004
0.1	4.11035083137
0.2	4.08910684064
0.3	3.85965415682
0.4	3.78689355891
0.5	3.7426355417
0.6	3.74548352597
0.7	3.57768827926
0.8	3.27571412899
0.9	2.70706270091
0.95	2.58543316586


==> Graphs/_Runtime/500000/MT_16/40.txt <==
0.0	2.60630128533
0.1	2.44449209932
0.2	2.8044751854
0.3	2.63367911316
0.4	2.7139156752
0.5	2.75715845146
0.6	2.78758539806
0.7	2.73564645563
0.8	2.66543637896
0.9	2.3996146412
0.95	2.29005388755


==> Graphs/_Runtime/500000/MT_16/60.txt <==
0.0	2.96282829461
0.1	3.29970086549
0.2	3.3214011802
0.3	3.14349234073
0.4	3.23264644733
0.5	3.2780199666
0.6	3.14605037531
0.7	2.96392839681
0.8	2.76797149201
0.9	2.57218563396
0.95	2.19424335464


==> Graphs/_Runtime/500000/MT_16/80.txt <==
0.0	3.55688802935
0.1	3.59354237814
0.2	3.65795348307
0.3	3.55148029522
0.4	3.57055191838
0.5	3.51889124919
0.6	3.41140913555
0.7	3.18942386825
0.8	2.91736535406
0.9	2.69664625827
0.95	2.34936600335


==> Graphs/_Runtime/500000/MT_32/100.txt <==
0.0	1.2624505546
0.1	1.28618855385
0.2	1.2671403374
0.3	1.23638363927
0.4	1.21621742291
0.5	1.25016451646
0.6	1.26031982644
0.7	1.21313950202
0.8	1.10795012817
0.9	1.01127191302
0.95	0.938199578626


==> Graphs/_Runtime/500000/MT_32/120.txt <==
0.0	1.33134533498
0.1	1.33347916946
0.2	1.32052042443
0.3	1.26942034759
0.4	1.28194409256
0.5	1.26629747774
0.6	1.27458363803
0.7	1.23557647404
0.8	1.12849960933
0.9	1.00646833917
0.95	0.974920225571


==> Graphs/_Runtime/500000/MT_32/140.txt <==
0.0	1.37574026272
0.1	1.37131671161
0.2	1.36563238787
0.3	1.31580933216
0.4	1.28169706017
0.5	1.25628238156
0.6	1.27005997163
0.7	1.2418073427
0.8	1.17477466696
0.9	1.00949844067
0.95	0.970237946053


==> Graphs/_Runtime/500000/MT_32/40.txt <==
0.0	0.908868466207
0.1	0.898336499479
0.2	0.974078370443
0.3	0.947441905148
0.4	0.971469624852
0.5	0.966745245937
0.6	0.973246431203
0.7	0.983488893883
0.8	0.983687921799
0.9	0.888320148451
0.95	0.868145159447


==> Graphs/_Runtime/500000/MT_32/60.txt <==
0.0	1.04579847408
0.1	1.12056191719
0.2	1.1305584257
0.3	1.08806076233
0.4	1.12176433828
0.5	1.14492849953
0.6	1.12972348892
0.7	1.08936028688
0.8	1.02190444339
0.9	0.956584438998
0.95	0.83789280721


==> Graphs/_Runtime/500000/MT_32/80.txt <==
0.0	1.19676828321
0.1	1.23330051256
0.2	1.24760089
0.3	1.20513634078
0.4	1.21601616036
0.5	1.20890685879
0.6	1.20217993141
0.7	1.14929996643
0.8	1.07494116605
0.9	1.01929098
0.95	0.88177632649


==> Graphs/_Runtime/500000/MT_4/100.txt <==
0.0	3.05939358752
0.1	3.11999127189
0.2	3.10102473907
0.3	3.06789234274
0.4	3.05572282264
0.5	3.10186000842
0.6	2.98542133235
0.7	2.73841123223
0.8	2.45486547859
0.9	2.21081416716
0.95	2.06369475974


==> Graphs/_Runtime/500000/MT_4/120.txt <==
0.0	3.15486830011
0.1	3.18651658466
0.2	3.19604030591
0.3	3.13024609452
0.4	3.15652062088
0.5	3.11158514979
0.6	3.0127863249
0.7	2.76668100757
0.8	2.49033598136
0.9	2.17410747048
0.95	2.10942347127


==> Graphs/_Runtime/500000/MT_4/140.txt <==
0.0	3.25855233862
0.1	3.24182216722
0.2	3.26098767192
0.3	3.16759404415
0.4	3.15544027196
0.5	3.13878777909
0.6	3.03858870981
0.7	2.79728609134
0.8	2.55791000846
0.9	2.19255263094
0.95	2.0672669455


==> Graphs/_Runtime/500000/MT_4/40.txt <==
0.0	2.32997589062
0.1	2.23667135814
0.2	2.50517939188
0.3	2.3806563225
0.4	2.44101426978
0.5	2.47624432855
0.6	2.47033107336
0.7	2.39758053287
0.8	2.35684964393
0.9	2.22319055702
0.95	2.10843180484


==> Graphs/_Runtime/500000/MT_4/60.txt <==
0.0	2.62480919362
0.1	2.80744625624
0.2	2.84788149468
0.3	2.76199558703
0.4	2.84708384078
0.5	2.85336625959
0.6	2.71245195387
0.7	2.50762804057
0.8	2.31779113504
0.9	2.20183812199
0.95	2.02090587991


==> Graphs/_Runtime/500000/MT_4/80.txt <==
0.0	2.95620936853
0.1	3.00384909836
0.2	3.03849954221
0.3	2.98959685478
0.4	3.04848233186
0.5	2.99318141893
0.6	2.81813526194
0.7	2.62238183978
0.8	2.38702228896
0.9	2.21087204968
0.95	2.05168429688


==> Graphs/_Runtime/500000/MT_8/100.txt <==
0.0	3.56648479928
0.1	3.68983517598
0.2	3.62094246138
0.3	3.53640463445
0.4	3.46668064857
0.5	3.53565609746
0.6	3.50040099898
0.7	3.28409003958
0.8	2.90981544966
0.9	2.64685164349
0.95	2.40449355616


==> Graphs/_Runtime/500000/MT_8/120.txt <==
0.0	3.73023630587
0.1	3.80883069079
0.2	3.76466186551
0.3	3.62801233354
0.4	3.65496903718
0.5	3.56062186535
0.6	3.57693775147
0.7	3.37431768658
0.8	2.99410963048
0.9	2.59590889829
0.95	2.50082886177


==> Graphs/_Runtime/500000/MT_8/140.txt <==
0.0	3.94279822146
0.1	3.89014787153
0.2	3.87430576251
0.3	3.71488738417
0.4	3.63510567175
0.5	3.61867186379
0.6	3.58837212982
0.7	3.39404675316
0.8	3.15705132715
0.9	2.54617228506
0.95	2.46436616855


==> Graphs/_Runtime/500000/MT_8/40.txt <==
0.0	2.54535626347
0.1	2.44770466236
0.2	2.69373330064
0.3	2.59441826749
0.4	2.69087542734
0.5	2.72629499856
0.6	2.71556975931
0.7	2.70206850439
0.8	2.62609500833
0.9	2.3933377791
0.95	2.33038113821


==> Graphs/_Runtime/500000/MT_8/60.txt <==
0.0	2.90726147321
0.1	3.17703219068
0.2	3.21256987921
0.3	3.01998954946
0.4	3.12113501231
0.5	3.1901361945
0.6	3.12084104501
0.7	2.83383499461
0.8	2.67345133491
0.9	2.58944726982
0.95	2.18440738869


==> Graphs/_Runtime/500000/MT_8/80.txt <==
0.0	3.40738014712
0.1	3.4852498775
0.2	3.52530912601
0.3	3.3850672725
0.4	3.42817028028
0.5	3.36882763997
0.6	3.25780985383
0.7	3.1142702441
0.8	2.8297281222
0.9	2.62636472643
0.95	2.29504870989

